Atomistic and experimental study of microstructural evolution in nanocrystalline iron subjected to irradiation

Nanocrystalline materials have been proposed for use in future fusion reactors due to their high grain boundary density that may act as a sink for irradiation-induced defects. We use molecular dynamics to model collision cascades in nanocrystalline iron and compare the damage evolution to that observed in initially perfect, single crystalline iron. The nanocrystalline material is generated either by Voronoi tessellation or severe plastic shearing. Upon irradiation, the grains in nanocrystalline simulations coarsen, with all ultimately becoming single crystalline above 2 dpa. Above a damage dose of 1 dpa, nanocrystalline cells show a lower dislocation density and lower lattice swelling than their initially pristine counterparts. Experimental X-ray diffraction data is collected on nanocrystalline iron samples subjected to self-ion irradiation. Line profile analysis data agrees with the trends observed in the atomistic simulations, revealing the presence of an irradiation induced annealing process, with a clear reduction in micro-strain with increasing dose. We attempt to determine why some grains in our atomistic simulations grow, while others shrink, by creating a Toy Model that simulates volume exchange between grains based on different hypothesised exchange mechanisms. This suggests that irradiation-induced grain growth is consistent with random growth.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



